EXACT: A collaboration toolset for algorithm-aided annotation of images with annotation version control

In many research areas, scientific progress is accelerated by multidisciplinary access to image data and their interdisciplinary annotation. However, keeping track of these annotations to ensure a high-quality multi-purpose data set is a challenging and labour intensive task. We developed the open-source online platform EXACT (EXpert Algorithm Collaboration Tool) that enables the collaborative interdisciplinary analysis of images from different domains online and offline. EXACT supports multi-gigapixel medical whole slide images as well as image series with thousands of images. The software utilises a flexible plugin system that can be adapted to diverse applications such as counting mitotic figures with a screening mode, finding false annotations on a novel validation view, or using the latest deep learning image analysis technologies. This is combined with a version control system which makes it possible to keep track of changes in the data sets and, for example, to link the results of deep learning experiments to specific data set versions. EXACT is freely available and has already been successfully applied to a broad range of annotation tasks, including highly diverse applications like deep learning supported cytology scoring, interdisciplinary multi-centre whole slide image tumour annotation, and highly specialised whale sound spectroscopy clustering.

==> CK_Coment.txt <==
 Zu dem gesamten Absatz: Es wird schon klar, was Du sagen willst. Trotzdem finde ich die Logik hier nicht ganz stimmig. - Wer arbeitet interdisziplinär: Die Pathologen untereinander, oder die Informatiker mit den Pathologen? Eigentlich geht der Bedarf doch erst einmal von den Pathologen aus, die einfacher / sicherer befunden wollen. Dazu sollen Tools und Algorithmen entwickelt werden. Für die Entwicklung brauchen die Informatiker aber viele und verlässliche Datensätze, was wiederum die Pathologen auf den Plan ruft... Dann darauf eingehen, welche Anforderungen an so ein Tool gestellt werden: 1. DataPrivacy (warum? Weil das natürlich auf echten Patientendaten beruht) 2. AccessControl - das ist nur Bedingt das gleiche wie Schutz der Patientendaten, geht aber weiter, weil ja auch Nachvollziehbarkeit wer wann was geändert / annotiert hat 3. Userfriendly - klar, wäre nett aber warum? Weil der Pathologe dann schneller, effizienter und korrekter arbeitet --> Qualität der Daten! Sind das die drei Haupt-Gesichtspunkte, die Du anstrebst mit dem Tool, oder gibt es noch mehr? Aus diesen Hauptforderungen leitest du dann die benötigten Features ab. Ich würde auch erwähnen, dass die Liste der Features im nächsten Absatz noch detailliert erklärt wird. Da sollten dann aber die Bezeichnungen aus der Tabelle und auch die Reihenfolge übereinstimmen sonst ist das verwirrend. Muss man noch drauf eingehen, warum man sich auf OpenSource-Tools beschränkt? Ich fürchte, bei den kommerziellen Tools findet man u.U. schon ein paar, die die Anforderungen abdecken würden... Näheres kann ich Dir Ende der Woche sagen ;-)
